Investigating co-occurrences of MITRE ATT\&CK Techniques

Cyberattacks use adversarial techniques to bypass system defenses, persist, and eventually breach systems. The MITRE ATT\&CK framework catalogs a set of adversarial techniques and maps between adversaries and their used techniques and tactics. Understanding how adversaries deploy techniques in conjunction is pivotal for learning adversary behavior, hunting potential threats, and formulating a proactive defense. The goal of this research is to aid cybersecurity practitioners and researchers in choosing detection and mitigation strategies through co-occurrence analysis of adversarial techniques reported in MITRE ATT&CK. We collect the adversarial techniques of 115 cybercrime groups and 484 malware from the MITRE ATT\&CK. We apply association rule mining and network analysis to investigate how adversarial techniques co-occur. We identify that adversaries pair T1059: Command and scripting interface and T1105: Ingress tool transfer techniques with a relatively large number of ATT\&CK techniques. We also identify adversaries using the T1082: System Information Discovery technique to determine their next course of action. We observe adversaries deploy the highest number of techniques from the TA0005: Defense evasion and TA0007: Discovery tactics. Based on our findings on co-occurrence, we identify six detection, six mitigation strategies, and twelve adversary behaviors. We urge defenders to prioritize primarily the detection of TA0007: Discovery and mitigation of TA0005: Defense evasion techniques. Overall, this study approximates how adversaries leverage techniques based on publicly reported documents. We advocate organizations investigate adversarial techniques in their environment and make the findings available for a more precise and actionable understanding.

==> back.txt <==
\begin{table*}[]
    \centering
    \begin{tabular}{llllllllll}
    \hline
    \textbf{Technique} & \textbf{Tactics}                     & \textbf{TA0001}   & \textbf{TA0002}   & \textbf{TA0003}   & \textbf{TA0005}   & \textbf{TA0007}   & \textbf{TA0009}   & \textbf{TA0010}   & \textbf{TA0011}   \\
    \hline
     T1566: Phishing & TA0001: Initial Access      & -        & 0.89 (2) & -        & 0.73 (1) & -        & -        & -        & 0.71 (1) \\
     T1059: Command and Scripting Interpreter & TA0002: Execution           & 0.23 (1) & 0.24 (4) & 0.32 (2) & 0.24 (9) & 0.37 (6) & 0.23 (4) & 0.21 (1) & 0.30 (5) \\
     T1547: Boot or Logon Autostart Execution & TA0003: Persistence         & -        & 0.31 (3) & -        & 0.35 (6) & 0.47 (5) & 0.34 (2) & -        & 0.64 (3) \\
     T1027: Obfuscated Files or Information & TA0005: Defense Evasion     & 0.25 (1) & 0.30 (4) & 0.35 (2) & 0.34 (6) & 0.41 (6) & 0.23 (4) & 0.22 (1) & 0.58 (3) \\
     T1555: Credentials from Password Stores & TA0006: Credential Access   & -        & -        & -        & -        & -        & -        & -        & -        \\
     T1082: System Information Discovery & TA0007: Discovery           & -        & 0.24 (4) & 0.35 (2) & 0.34 (7) & 0.53 (5) & 0.25 (4) & 0.26 (1) & 0.46 (4) \\
     T1021: Remote Services & TA0008: Lateral Movement    & -        & -        & -        & -        & -        & -        & -        & -        \\
     T1056: Input Capture & TA0009: Collection          & -        & 0.71 (1) & 0.56 (1) & 0.56 (2) & 0.58 (3) & 0.55 (1) & -        & 0.64 (2) \\
     T1105: Ingress Tool Transfer & TA0011: Command and Control & 0.22 (1) & 0.26 (4) & 0.32 (2) & 0.33 (7) & 0.38 (6) & 0.24 (4) & 0.21 (1) & 0.32 (3) \\
     T1041: Exfiltration over C2 Channel & TA0010: Exfiltration        & -        & 0.82 (1) & -        & 0.72 (1) & 0.71 (2) & -        & -        & 0.77 (2) \\
    \hline
    \end{tabular}
    
    \caption{Caption}
    \label{tab:top10-tactic-summary}
\end{table*}

% \begin{enumerate}
%     \item show top 10 simple rules and point biseral correlation
%     \item show compound rules 
%     \item show top 10 for each tactics rule heatmap
%     \item show top 10 -- vs tactics statistics
%     \item show examples for all centrality scores drawn from the co-occurrence network
% \end{enumerate}
